The trace embedding lemma and spinelessness

We demonstrate new applications of the trace embedding lemma to the study of piecewise-linear surfaces and the detection of exotic phenomena in dimension four. We provide infinitely many pairs of homeomorphic 4-manifolds $W$ and $W'$ homotopy equivalent to $S^2$ which have smooth structures distinguished by several formal properties: $W'$ is diffeomorphic to a knot trace but $W$ is not, $W'$ contains $S^2$ as a smooth spine but $W$ does not even contain $S^2$ as a piecewise-linear spine, $W'$ is geometrically simply connected but $W$ is not, and $W'$ does not admit a Stein structure but $W$ does. In particular, the simple spineless 4-manifolds $W$ provide an alternative to Levine and Lidman's recent solution to Problem 4.25 in Kirby's list. We also show that all smooth 4-manifolds contain topological locally flat surfaces that cannot be approximated by piecewise-linear surfaces.

==> Lagrangian-scrap.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lagrangian-scrap.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{860.77128253bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35157511)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Lagrangian-scrap.pdf}}%
    \put(0.98562045,1.97855986){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.16055035,2.08942426){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.13238514,1.97327885){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.92782316,2.09206477){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Lagrangian-scrap.pdf}}%
    \put(0.95785563,1.8100552){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.1732727,1.92047952){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.15918999,1.86858563){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.94054551,1.92312002){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Lagrangian-scrap.pdf}}%
    \put(0.95169445,1.65690783){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.16711151,1.76733214){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.15302881,1.71543825){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.93438433,1.76997265){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Lagrangian-scrap.pdf}}%
    \put(1.52115669,1.81357588){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.73657355,1.92400014){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.72249085,1.87210631){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.50384636,1.92664065){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Lagrangian-scrap.pdf}}%
    \put(1.50684445,1.62454479){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.72226131,1.7349691){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.48953412,1.73760961){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Lagrangian-scrap.pdf}}%
    \put(0.86450085,1.47646737){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.07991791,1.58689169){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.06583521,1.5349978){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.84719072,1.58953219){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Lagrangian-scrap.pdf}}%
    \put(0.85833966,1.32332){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.07375673,1.43374431){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.05967403,1.38185042){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.84102954,1.43638482){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Lagrangian-scrap.pdf}}%
    \put(1.4278019,1.47998805){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.64321857,1.59041226){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.62913586,1.53851848){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.41049158,1.59305277){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Lagrangian-scrap.pdf}}%
    \put(1.41348966,1.29095696){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(1.62890632,1.40138127){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.39617934,1.40402178){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Lagrangian-scrap.pdf}}%
    \put(0.89010494,0.73941065){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.86193973,0.62326513){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Lagrangian-scrap.pdf}}%
    \put(1.44219716,1.162393){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Lagrangian-scrap.pdf}}%
    \put(1.45420938,0.74121641){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.4506883,0.62331076){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Lagrangian-scrap.pdf}}%
    \put(0.6026781,0.12856439){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Lagrangian-scrap.pdf}}%
    \put(1.2645755,1.1470417){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(1.39253726,1.05388269){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(1.35984378,1.10028643){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(1.38163957,1.10274724){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(1.41222378,1.09993488){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(1.43366802,1.09923179){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{+}}}%
    \put(1.26352086,1.00044816){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{w=+6\\ #rc=5}}}%
    \put(0.88666687,0.34164521){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.88674586,0.22155532){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Lagrangian-scrap.pdf}}%
    \put(0.31447005,0.3371632){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.28630485,0.22101769){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Lagrangian-scrap.pdf}}%
  \end{picture}%
\endgroup%


==> Wprimecombined-simplified.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Wprimecombined-simplified.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{916.0829463bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31551161)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Wprimecombined-simplified.pdf}}%
    \put(3.95984669,0.14206417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Wprimecombined-simplified.pdf}}%
    \put(0.69508233,0.00216468){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(0.80293127,0.00560456){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.58129481,0.19148883){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0.94281287,0.09572283){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.88468481,0.05141992){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.65120691,0.22288228){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$n-2$}}}%
    \put(0.74838157,0.13888525){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.64714373,0.11121653){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0.14850732,0.01260935){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(0.26177338,0.17017474){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.23506965,0.01379158){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.24620097,0.25962732){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G'$}}}%
    \put(0.31857752,0.05893775){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.3722968,0.10227062){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
  \end{picture}%
\endgroup%


==> Wprimecombined.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Wprimecombined.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{900.46272338bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30915612)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Wprimecombined.pdf}}%
    \put(0.15467861,0.0125047){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(0.30319191,0.17451996){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.27939044,0.01204165){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.30618311,0.25726354){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Wprimecombined.pdf}}%
    \put(0.41670123,0.09705817){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Wprimecombined.pdf}}%
    \put(0.36101524,0.05606727){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.15134694,0.06081322){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Wprimecombined.pdf}}%
    \put(-0.58298182,-0.2284202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Wprimecombined.pdf}}%
    \put(1.43367116,-0.15003667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Wprimecombined.pdf}}%
    \put(0.67480064,-0.00233221){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.79951276,-0.00279527){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.57739709,0.20485732){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Wprimecombined.pdf}}%
    \put(0.94015503,0.08722049){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Wprimecombined.pdf}}%
    \put(0.8828034,0.0445626){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.71399947,0.05602267){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Wprimecombined.pdf}}%
    \put(0.64515645,0.21491997){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$n-2$}}}%
    \put(0.74734847,0.12946585){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Wprimecombined.pdf}}%
    \put(0.63102778,0.10131717){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Wprimecombined.pdf}}%
    \put(0.7925151,0.24324052){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Wprimecombined.pdf}}%
  \end{picture}%
\endgroup%


==> Wtwisted2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Wtwisted2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{436.91567248bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.7359454)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Wtwisted2.pdf}}%
    \put(0.31878531,1.28648723){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.04613224,1.24274737){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.57581074,1.2855331){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.02287006,1.71613099){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Wtwisted2.pdf}}%
    \put(0.85880185,1.45044724){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Wtwisted2.pdf}}%
    \put(0.74403543,1.3591007){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.31191889,1.36888189){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Wtwisted2.pdf}}%
    \put(0.31878531,0.66509283){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.62486445,0.98183315){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.57581074,0.6641385){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.63102918,1.15236377){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Wtwisted2.pdf}}%
    \put(0.85880185,0.82905423){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Wtwisted2.pdf}}%
    \put(0.74403543,0.73770769){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.31191889,0.74748887){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Wtwisted2.pdf}}%
    \put(0.31878531,0.00934981){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.57581074,0.00839548){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.14550752,0.391726){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Wtwisted2.pdf}}%
    \put(0.85880185,0.17331447){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Wtwisted2.pdf}}%
    \put(0.74403543,0.08196536){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.38908215,0.14029903){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Wtwisted2.pdf}}%
    \put(0.18157354,0.40233608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.04066375,0.33270033){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.46830237,0.2294813){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Wtwisted2.pdf}}%
    \put(0.06378,0.16595287){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Wtwisted2.pdf}}%
    \put(0.53551844,0.48941863){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\beta$}}}%
  \end{picture}%
\endgroup%


==> Wtwistedforcancel.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Wtwistedforcancel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{436.88933125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64749271)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Wtwistedforcancel.pdf}}%
    \put(0.31880703,-0.00438323){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.57584796,-0.00533761){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.1455181,0.39174969){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Wtwistedforcancel.pdf}}%
    \put(0.86228916,0.16989157){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Wtwistedforcancel.pdf}}%
    \put(0.74751642,0.08197037){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.46115918,0.14113978){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Wtwistedforcancel.pdf}}%
    \put(-1.23835826,0.34595516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.04066505,0.33272046){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.46833332,0.22949521){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Wtwistedforcancel.pdf}}%
    \put(0.0466163,0.16596294){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Wtwistedforcancel.pdf}}%
    \put(0.54585368,0.47914796){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\beta$}}}%
  \end{picture}%
\endgroup%


==> Wtwistedforslide.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Wtwistedforslide.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{435.28022346bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58204954)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Wtwistedforslide.pdf}}%
    \put(0.31998314,0.00551363){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(0.62721209,0.33033604){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.57797407,0.00455571){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.63339999,0.50150741){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Wtwistedforslide.pdf}}%
    \put(0.86202844,0.17698309){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Wtwistedforslide.pdf}}%
    \put(0.74683103,0.08529334){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$C$}}}%
    \put(0.31309092,0.09511127){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Wtwistedforslide.pdf}}%
    \put(-1.17401339,-0.47533198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> Z-import-temp.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z-import-temp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Z-import-temp.pdf}}%
  \end{picture}%
\endgroup%


==> Z.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{410.20920641bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39055304)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Z.pdf}}%
    \put(0.20995689,-0.00328252){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.75247978,0.36971644){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.75247978,-0.00328252){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.2087249,0.36971644){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Z.pdf}}%
  \end{picture}%
\endgroup%


==> Z1smooth.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z1smooth.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{674.23792081bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42267907)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Z1smooth.pdf}}%
    \put(0.25144625,0.23951894){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.40988234,0.12828227){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Z1smooth.pdf}}%
    \put(0.80727969,0.39233027){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.69606656,0.27889141){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.93033195,0.38966898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Z1smooth.pdf}}%
    \put(0.74679628,0.15650257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Z1smooth.pdf}}%
    \put(0.93687205,0.2551593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.1861216,0.00393511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.79412187,0.00393511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z'$}}}%
  \end{picture}%
\endgroup%


==> Zembed.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zembed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{725.84835984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35620748)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zembed.pdf}}%
    \put(-0.02723671,0.05471113){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(0.23356754,0.15803848){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.38073824,0.05471113){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.09949041,0.15803848){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$G$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zembed.pdf}}%
    \put(0.20255085,0.33646008){\color[rgb]{1,0.4,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zembed.pdf}}%
    \put(0.87344431,0.1619047){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(1.00070185,0.07359167){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zembed.pdf}}%
    \put(0.11988912,0.33646008){\color[rgb]{1,0.4,0}\makebox(0,0)[lb]{\smash{$C$}}}%
  \end{picture}%
\endgroup%


==> Zinnit.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zinnit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{856.03556956bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38391497)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zinnit.pdf}}%
    \put(0.14513887,0.37393015){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.37915758,0.07629561){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zinnit.pdf}}%
    \put(0.77900499,0.3683643){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.97547779,0.05917707){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zinnit.pdf}}%
  \end{picture}%
\endgroup%


==> Zsmooth_alt.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zsmooth_alt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{657.05526037bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4209441)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zsmooth_alt.pdf}}%
    \put(0.23370268,1.38509038){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.51619868,1.08761055){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zsmooth_alt.pdf}}%
    \put(0.30960215,0.98076651){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zsmooth_alt.pdf}}%
    \put(0.67993122,1.08987752){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zsmooth_alt.pdf}}%
    \put(1.06409675,1.13600518){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zsmooth_alt.pdf}}%
    \put(0.87624422,0.98076651){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zsmooth_alt.pdf}}%
    \put(0.13810439,0.40776831){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.42060039,0.11028849){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zsmooth_alt.pdf}}%
    \put(0.21400389,0.00344445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.81667149,0.39216891){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zsmooth_alt.pdf}}%
    \put(0.96849846,0.15868312){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zsmooth_alt.pdf}}%
    \put(0.78064597,0.00344445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zsmooth_alt.pdf}}%
  \end{picture}%
\endgroup%


==> clasp.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'clasp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{787.88261834bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.10768292)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{clasp.pdf}}%
  \end{picture}%
\endgroup%


==> explicit.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'explicit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1319.50809509bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38467863)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{explicit.pdf}}%
    \put(0.11312169,0.14954934){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.1196176,0.27427113){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(-0.03531027,0.07988061){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$-2$}}}%
    \put(0.32992333,0.35547026){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{explicit.pdf}}%
    \put(0.79970311,0.3576315){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.68395148,0.23956316){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.92777734,0.3548616){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{explicit.pdf}}%
    \put(0.73675147,0.11217957){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{explicit.pdf}}%
    \put(0.93458414,0.21486254){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{explicit.pdf}}%
  \end{picture}%
\endgroup%


==> explicit_slice_knot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'explicit slice knot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1324.61154727bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5033591)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{explicit slice knot.pdf}}%
    \put(0.72641969,0.22462936){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.74421469,0.08226958){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.69649186,0.34191444){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.91973794,0.33059037){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.95862955,0.45676877){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.19517789,0.00299693){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.78375905,0.00298583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.12219944,0.2368585){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.12867033,0.36223218){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(-0.00187998,0.16859059){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$-2$}}}%
    \put(0.34382792,0.44311846){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$0$}}}%
  \end{picture}%
\endgroup%


==> ghandleBprime.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ghandleBprime.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{527.72260531bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32689184)%
    \put(0.08154285,0.05041696){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ghandleBprime.pdf}}%
    \put(0.15763124,0.28514248){\color[rgb]{0.86666667,0.40784314,0.16078431}\makebox(0,0)[lb]{\smash{$\sigma$}}}%
    \put(0.85711266,0.04737154){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{$B'$}}}%
    \put(-0.12384754,0.43346636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.18771811\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> pinch.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pinch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{560.32968116bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25348756)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pinch.pdf}}%
  \end{picture}%
\endgroup%

